Discovery of a new Y dwarf: WISE J030449.03-270508.3

We present a new Y dwarf, WISE J030449.03-270508.3, confirmed from a candidate sample designed to pick out low temperature objects from the WISE database. The new object is typed Y0pec following a visual comparison with spectral standards, and lies at a likely distance of 10-17 pc. Its tangential velocity suggests thin disk membership, but it shows some spectral characteristics that suggest it may be metal-poor and/or older than previously identified Y0 dwarfs. Based on trends seen for warmer late type T dwarfs, the Y-band flux peak morphology is indicative of sub-solar metallicity, and the enhanced red wing of the J-band flux peak offers evidence for high gravity and/or low metallicity (with associated model trends suggesting an age closer to ~10 Gyr and mass in the range 0.02-0.03 Mo). This object may thus be extending the population parameter-space of the known Y0 dwarfs.

==> title_abs.txt <==
Title: 
Discovery of a new Y dwarf: WISE J030449.03-270508.3

Authors: 

\author[D. J. Pinfield et~al.]{D. J. Pinfield$^{1}$\thanks{E-mail: D.J.Pinfield@herts.ac.uk}, 
M. Gromadzki$^{2,3}$, S. K. Leggett$^{4}$, J. Gomes$^{1}$, N. Lodieu$^{5,6}$, 
\newauthor
R. Kurtev$^{3,2}$, A. C. Day-Jones$^{1}$, M. T. Ruiz$^{7}$, N. J. Cook$^{1}$,  C. V. Morley$^{8}$, 
\newauthor
M. S. Marley$^{9}$, F. Marocco$^{1}$, R. L. Smart$^{10}$, H. R. A. Jones$^{1}$, P. W. Lucas$^{1}$, 
\newauthor
Y. Beletsky$^{11}$, V. D. Ivanov$^{12}$, B. Burningham$^{1}$, J. S. Jenkins$^{7}$, C.Cardoso$^{10}$, 
\newauthor
J. Frith$^{1}$, J. R. A. Clarke$^{2}$, M. C. G\'{a}lvez-Ortiz$^{13}$, Z. Zhang$^{5,6}$
\\
%
$^{1}$Centre for Astrophysics Research, Science and Technology Research Institute, University of Hertfordshire, Hatfield AL10 9AB
, UK \\
$^{2}$The Millennium Institute of Astrophysics (MAS), Santiago, Chile \\
$^{3}$Instituto de F\'{i}sica y Astronom\'{i}a, Universidad de Valpara\'{i}so, Av. Gran Breta\~{n}a 1111, Playa Ancha, Casilla 50
30, Chile \\
$^{4}$Gemini Observatory, Northern Operations Center, 670 N. A'ohoku Place, Hilo, HI 96720, USA \\
$^{5}$Instituto de Astrof\'isica de Canarias (IAC), Calle V\'ia L\'actea s/n, E-38200 La Laguna, Tenerife, Spain \\
$^{6}$Departamento de Astrof\'isica, Universidad de La Laguna (ULL), E-38206 La Laguna, Tenerife, Spain \\
$^{7}$Universidad de Chile, Santiago, Casilla 36-D, Chile \\
$^{8}$Department of Astronomy and Astrophysics, University of California, Santa Cruz \\
$^{9}$NASA Ames Research Center \\
$^{10}$Istituto Nazionale di Astrofisica, Osservatorio Astronomico di Torino, Strada Osservatrio 20, 10025 Pino Torinese, Italy \
\
$^{11}$Las Campanas Observatory, Carnegie Institution of Washington, Colina el Pino, 601 Casilla, La Serena, Chile \\
$^{12}$ESO, Av. Alonso de Cordova 3107, 19001 Casilla, Santiago 19, Chile \\
%$^{13}$JACOBS, 2224 Bay Area Blvd, Houston, TX 77058 \\
$^{13}$Centro de Astrobiolog\'ia (CSIC-INTA), Ctra. Ajalvir km 4, E-28850 Torrej\'on de Ardoz, Madrid, Spain


Abstract: 

We present a new Y dwarf, WISE J030449.03-270508.3, confirmed from a candidate sample designed to pick out low temperature objects from the WISE database. The new object is typed Y0pec following a visual comparison with spectral standards, and lies at a likely distance of 10-17 pc. Its tangential velocity suggests thin disk membership, but it shows some spectral characteristics that suggest it may be metal-poor and/or older than previously identified Y0 dwarfs. Based on trends seen for warmer late type T dwarfs, the Y-band flux peak morphology is indicative of sub-solar metallicity, and the enhanced red wing of the J-band flux peak offers evidence for high gravity and/or low metallicity (with associated model trends suggesting an age closer to ~10 Gyr and mass in the range 0.02-0.03 Mo). This object may thus be extending the population parameter-space of the known Y0 dwarfs.



Timing: 

EDT is 5 hrs behind BST

Submit on Monday - Thursday before 16:00 (EDT), which is before 21:00 BST
Will be publicly available 20:00 (EDT) that day (1am the following day in UK) and will appear in the subject mailing the following morning

So could submit just after 16:00 (EDT), which is just after 21:00 BST on e.g. Wednesday
This will then be publicly available 20:00 (EDT) on Wednesday (which is 1am Thursday in UK) and will appear in the subject mailing on Thursday morning (e.g. for a Thursday press release).

